Constraining the selection corrected luminosity function and total pulse count for radio transients

Studying transient phenomena, such as individual pulses from pulsars, has garnered considerable attention in the era of astronomical big data. Of specific interest to this study are Rotating Radio Transients (RRATs), nulling, and intermittent pulsars. This study introduces a new algorithm named LuNfit, tailored to correct the selection biases originating from the telescope and detection pipelines. Ultimately LuNfit estimates the intrinsic luminosity distribution and nulling fraction of the single pulses emitted by pulsars. LuNfit relies on Bayesian nested sampling so that the parameter space can be fully explored. Bayesian nested sampling also provides the additional benefit of simplifying model comparisons through the Bayes ratio. The robustness of LuNfit is shown through simulations and applying LuNfit onto pulsars with known nulling fractions. LuNfit is then applied to three RRATs, J0012+5431, J1538+1523, and J2355+1523, extracting their intrinsic luminosity distribution and burst rates. We find that their nulling fraction is 0.4(2), 0.749(5) and 0.995(2) respectively. We further find that a log-normal distribution likely describes the single pulse luminosity distribution of J0012+5431 and J1538+1523, while the Bayes ratio for J2355+1523 slightly favors an exponential distribution. We show the conventional method of correcting selection effects by "scaling up" the missed fraction of radio transients can be unreliable when the mean luminosity of the source is faint relative to the telescope sensitivity. Finally, we discuss the limitations of the current implementation of LuNfit while also delving into potential enhancements that would enable LuNfit to be applied to sources with complex pulse morphologies.

==> reviewer_response.txt <==
Reviewer #1:

**************
Paper Summary
**************

In this paper, the authors argue that the era of astronomical big data makes it newly feasible to study transient radio phenomena --- intermittent and nulling pulsars and rotating radio transients (RRATs). Of particular scientific interest is understanding the luminosity distribution and burst/null proportions for various objects within each of these categories, which would help understand the underlying physical mechanisms that generate them. The authors introduce a new algorithm called "Luminosity and N fit" (LuNfit), which assists with the measurement of these parameters by correcting for selection biases using a Bayesian nested sampling method. This work is primarily a methods paper, describing the function of LuNfit and its comparison to existing methods for correcting for selection effects, but also includes a pilot study of two well-characterized pulsars (for validation) and three RRATs (as a demonstration of novel science). The authors conclude by discussing future observational opportunities and features which will be incorporated in the LuNfit framework.

The previous best method to characterize the nulling fraction of intermittent pulsars is Gaussian mixture models (e.g., Kaplan et al. 2018), and before that, the histogram comparison method of Richings (1976). However, both of these techniques require a consistent time series and an identified pulse phase and period, which may not be present for large surveys saving "postage stamps" of data and/or objects that are extremely faint or intermittent. Similarly, few sophisticated methods exist for calculating luminosity fraction in small collections of single bursts. This manuscript's solution of jointly fitting nulling fraction and luminosity function is therefore useful and novel, solving existing problems in the sub-field.

The manuscript is well-organized and detailed, written clearly and concisely to a high scientific standard, and is particularly distinguished by its thoroughness (e.g., injection tests, scores of simulations across various parameters, model comparison). It meets an existing need in the community for a tool that can do this kind of work quickly and reliably at scale.

Generally, the paper's largest flaw is that it could be difficult to understand for an astronomical reader who may not be well-versed in Bayesian statistics or the conventional models that are being compared to. This could be improved by adding more explanation of statistical choices and methods in a few places (e.g., Section 2) and increasing the amount of information in Figure captions.

Given the above, I recommend the moderate revisions below. Once these suggestions are addressed, I believe this paper will make a great addition to the AAS journals due to its scientific impact and quality.

**************
Major / High-Level Comments
**************

This paper reads like a methodology paper, which makes it particularly valuable as a guide for others to implement the LuNfit technique. Will LuNfit be open-source or otherwise available for community use? If so, please include information to this effect (e.g., a GitHub link, an ASCL citation) in Section 6. Making and maintaining a public package is not trivial, so that may not be an option for LuNfit at this time --- even so, consider that an invested reader will likely wish to apply or improve the code, and they would likely appreciate if you gave some guidance about those future opportunities in the Conclusion/Future Work section.

RESPONSE: We are going to release the next version of LuNfit as public code. We have addressed this in the conclusion
"Finally, we plan to make the codebase publicly available with the next iteration of LuNfit in the near future."

Abstract: Add a few words about LuNfit's implementation (i.e., a nested sampling variant of MCMC)

We have added the following text:
LuNfit relies on Bayesian nested sampling so that the parameter space can be fully explored. Bayesian nested sampling also provides the additional benefit of simplifying model comparisons through the Bayes ratio.

Section 2, Line 113: Why is a series of Bernoulli trials the appropriate model for RRAT detection? When is it appropriate to model something as a Bernoulli process? Add a few sentences justifying why this is the appropriate model formulation, add references to other uses in radio transient work, or astronomy in general, if extant. The derivation is quite clear after this point, but needs more of a foundation before it begins.

We have added the following text:
A Bernoulli process is sequence of binary random variables i.e. they take only values of 0 or 1. Each pulse from an RRAT can be described as one of these binary variables where 0 represents non-detection, and 1 represents detection. While RRAT pulses have not been modelled as Bernoulli process previously, RRATs are often assumed to follow a Poisson distribution, the extreme case for the Bernoulli process \citep[e.g.][]{https://doi.org/10.48550/arXiv.2302.12661,https://doi.org/10.3847/1538-4357/ac75d1}. During any observation of a RRAT, any radio telescope will detect only a portion of the emitted pulses due to limited sensitivity. This is called the ``selection' of the telescope....

Section 2, Line 128: This derivation highlights the possibility that stochastic noise fluctuations from the background noise of the telescope can bring previously sub-threshold pulses to the detection limit. Is this really a non-negligible effect? Add a sentence or two of discussion to this effect.

We believe it is, as shown in Figure 2 (the difference in the blue and red lines of the left hand panel). We have added in the following statement:
Depending on the chosen $S_{i,det}$ cutoff this effect can be non-negligible. Figure \ref{fig:injection_fn} shows that this effect is most apparent at the turn-off locations, near detection fractions of 0 and 1.

Of course, a question remains : How "wrong will you be if you don't take this into account?", which is interesting in and of itself. It could the discussion of future work.

Section 2, Line 142: Is refractive scintillation really outside the scope of the study? What is the usual timescale of RISS compared to the timescale of data that the authors are applying the algorithm to? If the timescale of the scintillation is long compared to the time-baseline of the measurements, then there is no issue. However, this should probably be discussed in more depth if the timescale of the measurements is comparable or long vs. the timescale of RISS (acknowledging that a changing effective luminosity function is likely out-of-scope to implement).

<<<<<<< HEAD
We have added the following text:
=======
We have added the requested clarifications:
>>>>>>> 401aae5536c27461f4b7cc66789cdb431e85fb61
Refractive scintillation can change the overall shape of $P(S_T|\vec{\alpha})$ and occurs on timescales of weeks \citep{https://doi.org/10.1098/rsta.1992.0090}. Therefore, when applying LuNfit to data that spans longer than a few weeks, we point out that the fitted luminosity function will be the intrinsic luminosity function modulated by refractive scintillation. However, carefully accounting for the effects of refractive scintillation with different classes of luminosity functions is out of the scope of this study. We note that in this study, the timescales for observations in Section 4 span months and therefore, the luminosity function that has been fit is likely modulated by refractive scintillation. We do not make any attempts to remove these effects. Despite this, as seen in Section \ref{sec:results}, it is unlikely that the shape of the luminosity function is much different from a log-normal or exponential distribution.

Section 2, Line 148: Mention that nested sampling is a variation on MCMC, which is a more familiar methodology to most astronomers. Why use nested sampling in particular? Justify, especially in light of additional complexity that had to be added for this method later on (e.g., discrete N sampling in Section 2.3).

<<<<<<< HEAD

=======
We add the following text to clarify that Nested Sampling vs MCMC and the benefits it provides:
Bayesian nested sampling is a method which breaks up the posterior into many nested ``slices'', assigns weights and volumes to each slice and recombines it again to form the posterior and evidence. It is a distinct way to approach Bayesian analysis compared to Markov Chain Monte Carlo and possesses multiple benefits. For example, nested sampling can sample the whole parameter space and avoid problems with multimodal distributions. By extension, obtaining the model evidence (marginal likelihood) for model comparisons through the Bayes ratio is trivial. Both these features are crucial for LuNfit.
>>>>>>> 401aae5536c27461f4b7cc66789cdb431e85fb61

Section 2, Lines 175-181: The priors given for mu, sigma, and k should be explained or attached to physical values where possible. What is the significance/units of a mu between "-4 and 4"? 90% of the probability for sigma and k is between 0 and 2 and then 0 and 10 respectively, which is claimed to "represent the most likely parameter space for detectable pulsars." Why? Is this derived empirically from this work, theoretically, empirically based on past work, etc.? Support with citations to previous work where possible. This is especially important for the reader to make sense of parameter choices in Section 3 (e.g., Lines 281-282).

We have added the following text, in general:
All chosen values on the priors have been chosen based on simulations of pulsars for CHIME, where the underlying unit is S/N. Users of LuNfit should adjust these values if they are using flux, fluence, or other brightness metrics.

For the discussion on mu:
Note that $\mu$ has units of ln(S/N), such that -4 corresponds with S/N$\approx$0.02 and 4 corresponds to S/N$\approx$54.60. Therefore, we allow a wide range of median values. If the user knows that the pulsar of interest is particularly bright/faint relative to the telescope sensitivity, the prior on $\mu$ should be adjusted to reflect that prior knowledge.

Similarly for sigma we added:
Since $\sigma$ is unitless, we believe that the priors chosen for $\sigma$ should be near universal for all pulsars. We note that the prior on $\sigma$ did not need to be altered in any set of simulated parameters. Although k is also unitless, k determines the mean of an exponential distribution. Like $\mu$, the chosen prior for k can differ if the pulsar is particularly bright/faint relative to the telescope sensitivity.


Figures 4 and 5: These figures are relatively low information-density and hard to parse compared to the other Figures in the paper. These should be moved to an Appendix (and summarized in words at the beginning of Section 3) and/or provided with more descriptive captions, to tell the reader what important trends they should be observing in the grids of subplots. For example, for Figure 4, the reader should note a better match between the true and recovered values with more trials, and the large errors in True N for a large True N and small total number of detections. For Figure 5, extra information about how to interpret the middle column (recovered sigma) would be helpful.

These have been moved to the appendix and referenced in the main text. They have also been given much more description in the captions. Please see the captions with updated text in red.


Figures 6 and 7: similar comment to above. Captions should make evident why these Figures are included in the paper, not just the text in Section 3. What are the axes, what trends are seen, what explains those trends? In these captions but also throughout the paper: how should the Bayes ratios be interpreted? In addition, the font size is too small on the axes and axes labels --- these should be at least as large as the caption font size. This may be easily remedied by making the subplots into a 2x2 square.

Similar updates as the previous.

Section 5, Line 367: The method of "scaling up" the lost fraction as the previous luminosity function method is mentioned several times in the manuscript, but is never described in any detail. As it appears to be the best, or at least most prevalent, prior method in the literature, it should be described at length in the start of the Discussion. The paragraph starting at Line 370 appears to discuss the drawbacks of the method, but more description of the methodology, its application, and its benefits are warranted (some of this material may be in Lines 378-380, but should appear before detailed description of the model).

We have moved and editted the following text at the start of the discussions section:
The methods in the literature for correcting for the selection effects of single pulses involve estimating the true burst count by scaling up by the lost fraction, e.g., for FRB121102 \citep{https://doi.org/10.1038/s41586-021-03878-5}. This method involves sampling the selection effects like LuNfit. Then, they place each detection into a histogram bin. The histogram bin is divided by the detection fraction to recover the ``true count''. While this method can be effective when the telescope's sensitivity accurately captures the ``turnover'' of the luminosity function, it becomes unreliable in cases where the source is dim, the telescope lacks sensitivity or a combination of both.



**************
Minor Comments
**************

~ Section 1 ~

Line 42: Provide a reference for the DM equation (even if just a didactic one, so the reader can find the full derivation if they desire). Also the DM is not usually unitless --- ensure any unusual unit conventions are described in the text.

Provided

Line 45: "Pulsar survey strategies are therefore aimed at striking" -> "Pulsar survey strategies must strike"

 changed

Line 49: "they could only observe for" -> "this survey only dwelled for"

changed

Line 50-52: Remove two sentences: "While... rotation." and "The... populations." These are redundant as they are discussed in the next paragraph. To fix flow, can also change "The contemporary pulsar astronomy landscape remedies this" to "The contemporary pulsar astronomy landscape operates in a distinctly different parameter space"

changed

Line 71: Add an "e.g.," before the citation list, list citations in chronological order

changed

Line 75: Describe, briefly, the method from Ritchings (1976)

Lines 89-98: Either describe all sub-sections (e.g., Section 2.2) or keep the description at the Section-level only. Right now e.g., Section 2.3 is missing.

~ Section 2 ~

Table 1: Clarify that the beam widths given correspond to the frequencies given, i.e., "Beam width (FWHM) - 30' (400 MHz) - 15' (800 MHz)"

Line 229: Backwards quotation mark

~ Section 3 ~

Line 271: Make sure references are in chronological order

Figure 4: Explain the red dashed line in the caption.

Table 3: Caption says "all three RRATs favor the log-normal model" but lnZln − lnZexp is negative for J2355+1523. Are these things consistent?

~ Section 4 ~

Line 332: "suggested" -> "suggests"

fixed

Line 344: "0.94, 0.93, 0.71 respectively" -> "0.94, 0.93, and 0.71 respectively"

fixed

Line 352: Accidental /newline?

fixed

~ Section 5 ~

Line 368: Backwards quotation marks

fixed

Line 388: "data was saved" -> "data were saved"

fixed

Line 398: "the Gaussian mixture method and the Ritchings (1976) method requires" -> "the Gaussian mixture method and the Ritchings (1976) method require"

fixed

Line 418: "optimizations are required" -> "optimizations will be required"

fixed

Lines 428-429: It is stated that LuNfit "successfully ascertain[s] the[...] intrinsic luminosity functions and burst rates" of three RRATs. While this is likely true, the point of these three measurements is that they are quite novel. It should be mentioned, before this sentence, that nulling fractions and luminosity functions were obtained for two well-characterized pulsars first (where the authors can be very sure they were "successful") and *then* put in the summary of the results for the three RRATs.

We have included the text

----------------------------------------------------------------------
Data Editor's review :

One of our expert data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

It is great the authors are using \software to highlight the code used in the manuscript but citation should be given when known. For example, PRESTO (Ransom 2011), Numpy (Van der Walt, Colbert & Varoquaux 2011; Harris, Millman & Oliphant 2020), & Scipy (Jones et al. 2001).
We have added the citations to the \software command

----------------------------------------------------------------------
